Multi-frame denoising of high speed optical coherence tomography data using inter-frame and intra-frame priors

Optical coherence tomography (OCT) is an important interferometric diagnostic technique which provides cross-sectional views of the subsurface microstructure of biological tissues. However, the imaging quality of high-speed OCT is limited due to the large speckle noise. To address this problem, this paper proposes a multi-frame algorithmic method to denoise OCT volume. Mathematically, we build an optimization model which forces the temporally registered frames to be low rank, and the gradient in each frame to be sparse, under logarithmic image formation and noise variance constraints. Besides, a convex optimization algorithm based on the augmented Lagrangian method is derived to solve the above model. The results reveal that our approach outperforms the other methods in terms of both speckle noise suppression and crucial detail preservation.

==> readme.txt <==
A new styleguide, template, and style file are provided for OSA Optics Express 
manuscript submissions in LaTeX. 

OpEx_style.tex: LaTeX style guide and template
opexfig1.eps:	Sample .eps figure
OpEx_style.pdf:	PDF version of style guide
OpEx_temp.tex:	LaTeX template
opex3.sty	LaTeX style file; replaces opex2.sty
osajnl.bst	OSA BibTeX style file (beta version)

geometry.sty
keyval.sty
trig.sty

Major changes from previous distribution (opex2.sty)

- page layout now controlled with geometry package
- graphicx package referenced instead of graphics package
- packages times, helvet, and courier referenced for Times, Helvetica, and Courier fonts


Contact Jennifer Mayfield (jmayfi@osa.org) with any questions.

% This work may be distributed and/or modified under the 
% conditions of the LaTeX Project Public License, either 
% version 1.3 of this license or any later version.
% The latest version of this license is in 
% http://www.latex-project.org/lppl.txt and 
% version 1.3 or later is part of all distributions 
% of LaTeX version 2005/12/01 or later.            
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

